The Squared Kemeny Rule for Averaging Rankings

For the problem of aggregating several rankings into one ranking, Kemeny (1959) proposed two methods: the median rule which selects the ranking with the smallest total swap distance to the input rankings, and the mean rule which minimizes the squared swap distances to the input rankings. The median rule has been extensively studied since and is now known simply as Kemeny's rule. It exhibits majoritarian properties, so for example if more than half of the input rankings are the same, then the output of the rule is the same ranking. We observe that this behavior is undesirable in many rank aggregation settings. For example, when we rank objects by different criteria (quality, price, etc.) and want to aggregate them with specified weights for the criteria, then a criterion with weight 51% should have 51% influence on the output instead of 100%. We show that the Squared Kemeny rule (i.e., the mean rule) behaves this way, by establishing a bound on the distance of the output ranking to any input rankings, as a function of their weights. Furthermore, we give an axiomatic characterization of the Squared Kemeny rule, which mirrors the existing characterization of the Kemeny rule but replaces the majoritarian Condorcet axiom by a proportionality axiom. Finally, we discuss the computation of the rule and show its behavior in a simulation study.

==> microscope/breakfast.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.29769,0.37955)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.01606,-0.32827)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.19396,-0.50732)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61155,-0.61213)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.26235,-0.46707)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.09425,-0.07036)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2305,-0.6092)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.25474,-0.34667)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.13904,0.31226)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.29861,-0.49606)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28939,-0.29603)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.19913,0.70635)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.23821,-0.10822)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54591,0.54533)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.11014,-0.25857)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.61155,-0.18442)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35122,-0.53686)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21571,0.61954)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.47912,-0.51166)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.14234,-0.55555)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30035,-0.45397)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35945,-0.64067)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.06242,-0.65832)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.15501,-0.57099)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.59776,0.64556)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50788,-0.17274)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39014,-0.65477)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.27712,0.69924)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.54339,-0.00173)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.27193,0.55782)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.42688,-0.26341)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.33937,-0.12926)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.50911,0.53446)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38828,-0.23864)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50348,0.1491)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.41103,0.6527)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.18084,-0.30624)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.48973,0.31866)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.54359,0.05689)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.25832,0.02891)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2017,-0.54625)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.07021,-0.70635)    circle (0.1125mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + 0.03468,-0.35791)}] (\x + -0.03732,-0.42991) rectangle (\x + 0.10668,-0.28591);
\filldraw[fill=SqKemenyColor] (\x + -0.12746,-0.28684) rectangle (\x + 0.01654,-0.14284);
\node (name) at (\x,-1.25) {\ls Breakfast};

==> microscope/circle.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.91034,-0.1056)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.87227,0.22764)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.45803,-0.81605)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.44559,-0.79222)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.03158,-0.89979)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.27623,-0.86468)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.8563,0.27414)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.86388,-0.35093)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.90295,0.08794)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.06484,0.89979)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.88678,-0.29574)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.91034,-0.16647)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.89967,-0.2295)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.27997,-0.87014)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.70057,-0.62693)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.59975,0.67826)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.80477,0.39137)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.19422,0.87757)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42819,0.8065)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.85407,0.29177)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.69061,0.5824)    circle (1.2375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.82904,0.35366)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.21889,-0.8828)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49474,0.75768)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.667,0.60529)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.69256,-0.60883)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.31262,0.85474)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43849,0.7911)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61442,-0.71684)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53193,0.73775)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34105,-0.85748)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.15553,-0.89088)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3195,0.84489)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.83893,-0.41271)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.89265,0.15119)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.90591,0.03001)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.90543,0.02342)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.80731,-0.46171)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.09357,-0.89532)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6602,-0.67492)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.88348,0.16176)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39153,-0.82171)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51288,-0.78779)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64849,-0.65203)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.86647,-0.35569)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49965,-0.76274)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64768,0.63295)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.76976,-0.5198)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.83057,0.33276)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.70614,0.55565)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.19129,0.88848)    circle (0.3375mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + -0.27525,-0.85472)}] (\x + -0.34725,-0.92672) rectangle (\x + -0.20325,-0.78272);
\filldraw[fill=SqKemenyColor] (\x + -0.15035,-0.20775) rectangle (\x + -0.00635,-0.06375);
\node (name) at (\x,-1.25) {\ls Circle};

==> microscope/countries.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.1614,-0.7141)    circle (1.2375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.54182,-0.07668)    circle (1.6875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.41424,-0.28382)    circle (1.9125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53524,-0.55109)    circle (1.9125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.45251,0.06897)    circle (2.5875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21192,0.76596)    circle (2.1375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64945,0.57974)    circle (1.6875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.33704,0.37001)    circle (1.35mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64106,-0.47502)    circle (1.2375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.24924,-0.76596)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50502,-0.55493)    circle (1.35mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.03739,-0.66912)    circle (1.8mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64945,-0.71917)    circle (1.2375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.07117,-0.68187)    circle (1.2375mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + -0.42026,-0.40087)}] (\x + -0.49226,-0.47287) rectangle (\x + -0.34826,-0.32887);
\filldraw[fill=SqKemenyColor] (\x + -0.13579,-0.41085) rectangle (\x + 0.00821,-0.26685);
\node (name) at (\x,-1.25) {\ls Countries};

==> microscope/disc.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.63481,0.74102)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6002,-0.58278)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.79462,-0.32901)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69646,0.31193)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.26437,0.63485)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.76105,0.30477)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.68954,-0.43516)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.74283,0.46121)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43844,0.71267)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.45762,0.47532)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49508,0.65364)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.73825,-0.51655)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6606,-0.55215)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.66677,0.65754)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.02927,0.67516)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32259,0.67109)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.37314,0.74115)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.4928,0.78498)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7503,0.52958)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.77415,0.15704)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34796,0.44857)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7004,-0.49073)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.82379,-0.26256)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.78416,0.16646)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3378,0.82809)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.15516,0.80906)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.25941,-0.77202)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71643,-0.24689)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61184,-0.71446)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.43588,0.63936)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.14551,0.76625)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.05812,-0.80619)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.57274,0.50429)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.70024,-0.32078)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.46028,-0.77059)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63903,-0.18939)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.38206,-0.72738)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5177,0.60025)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.72496,-0.61875)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.8171,0.05001)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.41567,-0.54703)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.75776,0.10831)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63078,-0.4665)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6346,0.4091)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5787,-0.68028)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.83912,-0.06565)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.77251,0.05116)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.10066,0.77645)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.53832,-0.26412)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.80395,0.31955)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.21019,-0.83361)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.26741,0.84026)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.46087,0.75089)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.25303,0.79791)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51035,-0.01644)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.08453,0.26245)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71747,-0.37118)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.66402,0.35951)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.03973,0.74652)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5837,-0.22082)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.77927,-0.12392)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.08194,0.71476)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.32161,-0.75142)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.83345,-0.23274)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.07334,-0.84026)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.27571,0.73588)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34961,-0.79506)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.26691,0.69143)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.57077,0.67419)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.14104,0.70016)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.74997,0.21167)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.62568,0.15123)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50125,-0.62121)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49904,-0.38775)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.80704,-0.38572)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.82221,-0.13318)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55977,0.5606)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.40188,0.29346)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29594,-0.52089)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.13797,0.39803)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.69889,-0.38623)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.76821,-0.449)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42205,-0.21842)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.01139,-0.74552)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.73611,0.27101)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.75204,-0.18718)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.8436,0.00088)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.56367,0.76513)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52985,-0.78314)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55595,-0.64068)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.20333,0.6926)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.43981,-0.65661)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.8436,0.09274)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.81264,0.24267)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.82183,0.0159)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2029,-0.7894)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.61853,-0.57382)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51519,0.4948)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.59404,0.44951)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.20817,0.76965)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.76888,0.23077)    circle (0.1125mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + -0.39857,0.1419)}] (\x + -0.47057,0.0699) rectangle (\x + -0.32657,0.2139);
\filldraw[fill=SqKemenyColor] (\x + -0.3028,0.04515) rectangle (\x + -0.1588,0.18915);
\node (name) at (\x,-1.25) {\ls Disc};

==> microscope/ic.tikz <==
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.085185,-0.8859750000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.6690050000000003,5.103075)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (9.950924999999998,-3.036725)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-4.4589550000000004,-0.2517950000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-1.4675350000000003,12.597535)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.3181050000000003,4.861714999999999)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-10.313134999999999,10.222355)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.771135000000001,0.9981049999999998)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (2.734695,6.282895)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-6.063125,5.605955)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-9.187005,0.7377449999999998)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.7013350000000003,-5.301525)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-13.007245000000001,-6.098075000000001)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (3.1199549999999996,-6.589835)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-4.1552050000000005,13.903295)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (12.638365,3.5935249999999996)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.9360850000000003,5.988335)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (10.433834999999998,2.0257449999999997)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-6.498445,-10.757445)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.751475,1.2085749999999997)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.0056950000000002,-5.452565)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (5.926505,9.952845)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (1.8399049999999995,-13.903295)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (12.224104999999998,2.2573149999999997)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (8.786915,2.2126649999999994)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.8841549999999996,-8.233145)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (8.052975,5.260885)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.322865,11.070314999999999)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.806184999999999,-4.655935)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.8857550000000003,-3.2551750000000004)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-6.378395,-1.4718150000000003)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.3327250000000004,3.069285)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.7898650000000003,2.1909349999999996)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (1.9172949999999997,11.196825)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (2.068475,-0.7782650000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-14.874355000000001,4.049915)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (5.885014999999999,-9.917875)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (11.132915,-2.444735)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.5471250000000003,6.904635)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-1.6387250000000004,-13.107125)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-13.044905,2.188765)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.788765000000001,-1.6810350000000003)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (4.415645,4.836765)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.570405,-1.824815)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (7.4821349999999995,-0.7684050000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (14.874355000000001,5.037084999999999)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-7.134245,10.847745)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (8.445145,-9.165235000000001)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.0194350000000005,10.071895)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (9.820525,10.626465)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (9.776824999999999,3.2163749999999998)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-10.070685000000001,9.940025)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.7254350000000003,4.944965)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (12.377955,-3.1239450000000004)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (9.835245,-2.3663350000000003)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.232435,-13.383705)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.17834499999999964,-7.246255000000001)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-6.831085000000001,10.737115)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.509095000000002,1.6802549999999998)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (12.859725000000001,0.7769749999999997)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (13.055565000000001,12.723035)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (5.8955649999999995,3.2659749999999996)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-7.156315,-5.831475)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.669805,-12.002335)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-7.857825,11.454445)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-1.1482450000000002,3.638975)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-7.815105,10.095695)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.9840249999999997,-10.581315)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-14.422505000000001,-7.731235)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.778285,-2.4285150000000004)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-4.841235,4.8738649999999994)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.215705,-3.890535)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (4.590624999999999,-6.328735)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.580215,-1.5924850000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.4648449999999996,-3.2553050000000003)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (9.657644999999999,5.927365)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (12.080675,-4.118805)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.034925000000001,12.008215)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (3.0376749999999997,-4.739635)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (4.6993149999999995,10.447955)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.604585,-8.542265)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.051635,7.715224999999999)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (1.0582549999999997,6.7210149999999995)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.963475,-11.067715)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.4821450000000005,-5.239425000000001)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-12.573094999999999,-8.095975000000001)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (6.557004999999999,-9.783435)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (2.1391349999999996,-2.8155550000000003)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.950795,7.4994749999999994)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (3.3477749999999995,-6.6392050000000005)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-10.963535,6.226255)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (7.591005,11.931445)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.854795,-13.400905)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-4.869765,12.692245)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (5.655765,-3.223755)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-6.029295,-10.318495)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-8.836414999999999,-1.4004550000000002)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-3.0147350000000004,-6.285635)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (1.9063049999999997,-9.923875)    circle (5mm);
	\filldraw[draw=blue, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-11.897865,-3.5152650000000003)    circle (5mm);
	\filldraw[fill=red] (-9.643675000000002,-0.8609450000000003) rectangle (-7.643675000000002,1.1390549999999997);
	\filldraw[fill=green] (-4.4682450000000005,1.1145949999999996) rectangle (-2.4682450000000005,3.1145949999999996);

==> microscope/mallows_6_3_3.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.278786025,-0.8410527000000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6025470749999999,-0.4137912)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.567686925,-0.56781585)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.317058525,-0.7563073499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.376281225,-0.49893030000000005)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4174994249999999,-0.45163755)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49551862499999993,-0.48404295)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.600514425,-0.4588191)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5678052749999999,-0.7181775)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.456686325,-0.68419575)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49036567499999995,-0.36923354999999997)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5001855749999999,-0.5521428)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6785741249999999,-0.6345702)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.02426647500000003,-0.60831945)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.31559602499999995,-0.8453614499999998)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5134007249999999,-0.6891767999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.43235257499999996,-0.6237369)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.392172075,-0.6175332)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.572717925,-0.60518925)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.22665802499999999,-0.7652038500000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.37421437499999993,-0.46007234999999996)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7342733250000001,-0.5726484)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6560502749999999,-0.44291655)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.417436875,-0.54096705)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.22206172499999996,-0.5135769)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4929851249999999,-0.7156071)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.30333757499999997,-0.6358086)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.30255547499999996,-0.54597105)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.324431775,-0.2383452)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.46956172499999993,-0.44001359999999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7565411249999999,-0.21517245000000002)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29925742499999997,-0.46689030000000004)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.04372627499999997,-0.8492404499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6894092249999999,-0.55609065)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4010721749999999,-0.7963879500000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.513980775,-0.6232338000000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.551830725,-0.70643115)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.350095275,-0.74304)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.509383575,-0.5261319)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.569042325,-0.6270201)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.377200575,-0.55463805)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.498066075,-0.6749478)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.770610375,-0.47670075)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5517920249999999,-0.5908639499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.286481475,-0.7522146)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.591929325,-0.57960135)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.45271012499999996,-0.6137109000000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.06849562499999998,-0.5763680999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.639918675,-0.17421165)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.10570567500000001,-0.4544109)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6318213749999999,-0.5769612)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5920224749999999,-0.4144275)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5876516249999999,-0.5282086500000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7446408750000001,-0.53873775)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.498627225,-0.5693787)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5861724749999999,-0.61438545)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5784900749999999,-0.5975914499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.616557375,-0.6212632499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.578337075,-0.4230999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5224844249999999,-0.5692279499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5042783249999999,-0.4946157)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.733908375,-0.083376)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.594230175,-0.59639175)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38015887499999995,-0.8232862499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.585524025,-0.7101980999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.682637175,-0.6102045)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6020511749999999,-0.5192995499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.10914232500000001,-0.45981225)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.766170675,-0.5336856)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40191637499999994,-0.451098)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.751635675,-0.22412520000000002)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4215035249999999,-0.771534)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34458952499999995,-0.46492245000000004)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42968587499999994,-0.59195385)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.679417875,-0.003237300000000005)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.572800275,-0.66096)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.257259825,-0.84233925)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5056350749999999,-0.3134961)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.3855584249999999,-0.7839189)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6640598249999999,-0.52306425)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.215234325,-0.5188392)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.44266342499999994,-0.5131962)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.494829225,-0.3754539)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.46912567499999996,-0.6439959000000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6588704249999999,-0.6150447)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6971676749999999,-0.43044255000000003)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4719480749999999,-0.7751763)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5951427749999999,-0.4017996)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6754659749999999,-0.60132105)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.568230975,-0.7009933500000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.3605361749999999,-0.47741895)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6072414749999999,-0.5233896)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.8163857250000001,-0.46983105)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.14453032499999996,-0.44381745)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38962282499999995,-0.7271419499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7342454249999999,-0.5477886)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.590194125,-0.6528519)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40970767499999994,-0.42510735)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.674645175,-0.6896277)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7013837249999999,-0.57246615)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.36993577499999997,-0.39884220000000004)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.731105775,-0.3559941)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49829017499999995,-0.7098957)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.705530475,-0.553086)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34613887499999996,-0.782208)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5931537749999999,-0.39556755)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.3777068249999999,-0.59915925)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.7111176749999999,-0.6180048)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6302454749999999,-0.70272765)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.576771525,-0.7599528)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.31254097499999994,-0.7721297999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.26915467499999995,-0.5814279)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.503253675,-0.27811709999999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.665952075,-0.3353643)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6760095749999999,-0.3541212)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.606611475,-0.5636259)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4110000749999999,-0.40074255000000003)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.25431907499999995,-0.6982488)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.48309412500000004,0.6875127)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.12808912500000003,0.7963280999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.711873675,0.5540004)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30741862500000006,0.6142540499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.598502025,0.7602889499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.372178125,0.698337)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.643088025,0.41727555)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.01254352499999997,0.51996915)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.0035286750000000254,0.30302054999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.456415875,0.7562924999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.367208775,0.70865235)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5087459249999999,0.54735525)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7639985249999999,0.23746545000000002)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.550234125,0.41675939999999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.599801175,0.3979323)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.10563007499999996,0.5778350999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.751020975,0.5407749)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7366479749999999,0.52028865)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.40867897500000006,0.33181874999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7026572249999999,0.6876746999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21493282500000002,0.77862195)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21907507500000004,0.8492404499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.614782125,0.54126405)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7650402749999999,0.439335)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.6925443750000001,0.57694995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7133172750000001,0.6067557)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.655548975,0.21269294999999996)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7954634250000001,0.23348924999999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.090713475,0.70197795)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.555225075,0.77826555)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.8075630249999999,0.5288454)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.546371775,0.4739247)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.561547125,0.6952031999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.771599025,0.4064008499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.614438325,0.21590054999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.6209165249999999,0.5353515)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.693434925,0.3644379)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.13584937500000002,0.7501108499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.23472877500000003,0.8220789)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.710636175,0.48036149999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.765546075,0.41469704999999996)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.691195275,0.5767717499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.551276775,0.46453815)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.637698825,0.39109095)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30276697500000005,0.70268985)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.507401325,0.4401054)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7709982750000002,0.4817681999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7878255750000001,0.28754909999999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5360280749999999,0.67477995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.609451425,0.4470218999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.604110825,0.70394085)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.659589525,0.7057439999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.502991775,0.5420587499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.533389725,0.7374501)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.517670325,0.72922545)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.648379125,0.49028579999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43063402500000003,0.7322098499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35220307500000003,0.59558355)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.8163857250000001,0.28659329999999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.457614675,0.6110586)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.616499775,0.6457036500000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.761805675,0.46219815)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.013775175000000025,0.65104875)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.541875825,0.4120308)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.19937632500000002,0.6970338)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.26977072500000004,0.63518445)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.659639925,0.51543495)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7518336749999999,0.5637392999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.375745275,0.5293183499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.790343775,0.04587164999999997)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.437925825,0.6178522499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.624347775,0.54992115)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.690762375,0.5075847)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.38249392499999996,0.7582310999999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.673149825,0.44370044999999997)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.558082125,0.5626021499999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.583820325,0.32716035)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.605945475,0.6287157)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.474025275,0.7902306)    circle (0.11249999999999999mm);
\filldraw[fill=KemenyColor] (\x + -0.7342800749999999,-0.69595515) rectangle (\x + -0.590280075,-0.55195515);
\filldraw[fill=SqKemenyColor] (\x + -0.20551207499999996,-0.2509056) rectangle (\x + -0.06151207499999997,-0.1069056);
\node (name) at (\x,-1.25) {\scriptsize Mallows Mxt.};

==> microscope/mallows_6_5_5.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28424,-0.34248)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.59067,-0.62973)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.37237,-0.69651)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.39871,-0.63825)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.36498,-0.87092)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.16717,-0.78276)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.23672,-0.6472)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.59819,-0.58364)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50189,-0.29607)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55007,-0.75586)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.62525,-0.41056)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60955,-0.67623)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.33719,-0.39185)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.41015,-0.57963)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.79122,-0.53231)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6995,-0.60581)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.10149,-0.74135)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.75208,-0.60758)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.67901,-0.52324)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.75996,-0.44744)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.22377,-0.65159)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47964,-0.69048)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.45582,-0.71229)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.58296,-0.61794)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.516,-0.71866)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.45987,-0.3477)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52823,-0.7709)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32234,-0.55689)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.54192,-0.16345)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.752,-0.17369)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38682,-0.64949)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29609,-0.42088)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.70676,-0.38471)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29806,-0.72299)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4673,-0.79553)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.23605,-0.76211)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.20877,-0.5815)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71099,-0.517)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6589,-0.40806)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56425,-0.70082)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2245,-0.43889)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64693,-0.24957)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.37889,-0.60777)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50075,-0.4389)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42664,-0.52717)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29273,-0.18289)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49615,-0.63212)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.66196,-0.65966)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.26382,-0.39795)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6732,-0.34323)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53167,-0.78363)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.58095,-0.61508)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.35041,-0.58182)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51052,-0.67687)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.72127,-0.52733)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.17227,-0.63506)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60588,-0.61255)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6019,-0.73941)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.18753,-0.29801)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71115,-0.46496)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.0221,-0.43402)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71476,-0.53712)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63347,-0.28781)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.58819,-0.54976)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64777,-0.51)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.67919,-0.44231)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.22913,-0.36483)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61728,-0.45525)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53567,-0.60192)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38925,-0.49253)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4542,-0.74201)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.72975,-0.52338)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.74017,-0.45591)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63541,-0.62165)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2488,-0.85466)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60123,-0.56562)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6636,-0.62109)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50799,-0.49151)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28764,-0.35174)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69229,-0.68652)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60471,-0.09598)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.57324,-0.61478)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.35381,-0.74112)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56708,-0.66548)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49806,-0.61769)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29072,-0.50405)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61186,-0.1017)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.24168,-0.82157)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32813,-0.53053)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.44368,-0.44124)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71869,-0.36516)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55145,-0.66076)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51053,-0.69775)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.18468,-0.82229)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.78756,-0.28297)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.80773,-0.4058)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.48757,-0.64023)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.70425,-0.57398)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69807,-0.46597)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42934,-0.83645)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.8216,-0.4161)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.44846,-0.8296)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61225,-0.41022)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60274,0.13912)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61102,-0.53071)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.73323,-0.3322)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.03546,-0.57731)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40038,-0.60835)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.78308,-0.31118)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.61903,-0.3553)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.68764,-0.25555)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64308,-0.20877)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55114,-0.4663)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50503,-0.42013)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.60859,-0.45309)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52454,-0.67834)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.62607,-0.48045)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53131,-0.60842)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.58935,-0.69659)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6205,-0.49539)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.36102,0.71458)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.62411,0.35376)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.44823,0.51648)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.60494,0.62918)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35321,0.79221)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.58813,0.58225)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.36642,0.54234)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.11013,0.87092)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64853,0.6543)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.2734,0.83944)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7,0.16244)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.6026,0.58708)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52971,0.68415)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.23978,0.59976)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.67579,0.39102)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.71953,0.38179)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.00576,0.71207)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.78721,0.43281)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.51954,0.57374)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.23582,0.759)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21033,0.72968)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.68667,0.45925)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.74215,0.23843)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.60051,0.22759)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52287,0.48534)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.34941,0.55504)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.41435,0.38375)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.56243,0.09266)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3908,0.63119)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.48812,0.55492)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.02476,0.56784)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.40717,0.16998)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.47666,0.61174)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.33167,0.51587)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.72106,0.53907)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.70752,0.19067)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.60648,0.42077)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54045,0.73976)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.29638,0.62072)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.62696,0.32864)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.65097,0.25561)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.56439,0.38539)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.79096,0.19104)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.05905,0.86605)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.0672,0.66569)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.65603,0.20834)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.7642,0.43857)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49797,0.38731)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5009,0.59359)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.29764,0.05307)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.23632,0.4875)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.31014,0.86347)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.56527,0.64171)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39185,0.48592)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64024,0.5093)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.13776,0.63883)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.70336,0.48541)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.72784,0.5314)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.29564,0.62802)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.61016,0.59017)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.34486,0.40932)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.61212,-0.04039)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.66514,0.50077)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35311,0.62573)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.58743,0.66984)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49225,0.12379)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30478,0.52487)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.20824,0.84494)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43102,0.48003)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.26811,0.37907)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.66276,0.28836)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.4604,-0.03975)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.51296,0.64642)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54506,0.71942)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.8216,0.28785)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.47596,0.68068)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5266,0.47509)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.51675,0.6992)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43914,0.71015)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.40181,0.70112)    circle (0.1125mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + -0.7312,-0.61091)}] (\x + -0.8032,-0.68291) rectangle (\x + -0.6592,-0.53891);
\filldraw[fill=SqKemenyColor] (\x + -0.16953,-0.36224) rectangle (\x + -0.02553,-0.21824);
\node (name) at (\x,-1.25) {\ls Mallows Mxt.};

==> microscope/mallows_6_7_3.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63936,-0.64172)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47913,-0.42115)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52056,-0.30284)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63139,-0.05724)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.79342,-0.29417)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29043,-0.47179)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40184,-0.26179)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.07809,-0.36046)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.06572,-0.69638)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.531,-0.444)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47017,-0.67827)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71164,-0.44118)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.33765,-0.42285)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.48856,-0.59618)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.24975,-0.46554)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56315,-0.37156)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2377,-0.5529)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.37379,-0.16674)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.64107,-0.57651)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5893,-0.01913)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.16004,-0.49843)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51032,0.21734)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.35909,-0.42914)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.11938,-0.65995)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.04817,-0.40167)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.17632,-0.49364)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56793,-0.64574)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.05553,-0.14033)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.04832,-0.51989)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52509,-0.56712)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.14126,-0.7456)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.3441,-0.48057)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42898,-0.53279)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.31973,-0.59932)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.30895,-0.48897)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.13886,-0.53778)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52078,-0.68892)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.05263,-0.50371)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.65338,-0.57447)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2915,-0.3883)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.23783,-0.43911)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.11606,-0.57748)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.68652,-0.52366)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.11888,-0.61765)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.55623,-0.15068)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50176,-0.01761)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69524,-0.06546)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.15473,-0.61425)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40298,-0.6479)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5307,-0.2813)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.77559,-0.7996)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63762,0.05097)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52375,-0.3298)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.21201,-0.63427)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.41241,-0.56801)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.39684,-0.57101)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.63373,-0.1735)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.2264,-0.52972)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56851,-0.15535)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.71549,-0.18265)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4906,-0.23029)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29826,-0.46298)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.09629,-0.76953)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.39561,-0.82558)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.57253,-0.71806)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.20847,-0.71298)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.4858,-0.8167)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.30025,-0.47835)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34888,-0.59859)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.06791,-0.38356)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30698,-0.39764)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47969,-0.45734)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56569,-0.66176)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.21498,-0.63233)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.15461,-0.71136)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.2702,-0.26209)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69884,-0.12113)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.10605,-0.25685)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34765,-0.1399)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.03869,-0.4984)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.57733,-0.56188)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.73543,-0.56931)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38893,-0.76758)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.25043,-0.7222)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.0871,-0.45551)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.70337,-0.65382)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56082,0.10069)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.40921,-0.23467)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28608,-0.49524)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.76489,-0.54626)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.46428,-0.14584)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.14616,-0.26078)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47352,-0.39965)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5803,-0.7281)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.69234,-0.12594)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.52191,0.2934)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.53249,-0.4827)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32711,0.06951)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.6796,-0.04704)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.34394,-0.40862)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42962,-0.14523)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.20593,-0.3671)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.42046,-0.30533)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28363,-0.70726)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.56734,-0.35334)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.66023,-0.77696)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.47295,-0.03383)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.77896,-0.11487)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.29984,-0.8241)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.67007,-0.20987)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.48114,0.66352)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5658,0.59508)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.60445,0.58043)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.572,0.5546)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.13142,0.82558)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.50006,0.62188)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.22245,0.77937)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.55904,0.45295)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.79342,0.29431)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.25481,0.69656)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.63113,0.31457)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.48833,0.66918)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.504,0.61152)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.53733,0.39907)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54828,0.60792)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.38054,0.69146)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49895,0.6086)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.34171,0.7065)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.38386,0.71374)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.32828,0.69367)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.62935,0.40798)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.34895,0.70751)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.719,0.40681)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.37125,0.69843)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.57407,0.54661)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.34784,0.72686)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52681,0.65381)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.70327,0.39162)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.41713,0.66161)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35879,0.55657)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39747,0.72169)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.28652,0.70347)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.36885,0.71154)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49251,0.65752)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.2391,0.7357)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30388,0.70605)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49603,0.66194)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.33898,0.71819)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.53962,0.58768)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.51191,0.5535)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.64843,0.47965)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.51153,0.61641)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.53409,0.60505)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.41846,0.63541)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5131,0.59511)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.40949,0.6864)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.24247,0.7719)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.59815,0.4697)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.4728,0.63101)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.32555,0.66848)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.42563,0.66123)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3664,0.66926)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.4782,0.56582)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.4502,0.63004)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.53425,0.54693)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.57257,0.58871)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.44751,0.55069)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54345,0.59366)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.61195,0.53112)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43509,0.6648)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.35107,0.71306)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.56444,0.50095)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.43843,0.64364)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.42775,0.71422)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.44551,0.63677)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.63399,0.50174)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.72545,0.27367)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.36641,0.61659)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.41447,0.70284)    circle (0.225mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5795,0.59981)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.21801,0.74405)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.75013,0.32137)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.54536,0.60301)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30627,0.67159)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39485,0.66486)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.49888,0.53318)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.52615,0.57209)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.39997,0.68204)    circle (0.1125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3828,0.71909)    circle (0.1125mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + 0.52681,0.65381)}] (\x + 0.45481,0.58181) rectangle (\x + 0.59881,0.72581);
\filldraw[fill=SqKemenyColor] (\x + -0.0852,-0.00905) rectangle (\x + 0.0588,0.13495);
\node (name) at (\x,-1.25) {\ls Mallows Mxt.};

==> microscope/tshirt.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.3713,-0.12373)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.16768,0.13535)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.02936,-0.53988)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.51692,0.04784)    circle (0.3375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.35665,-0.10731)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38372,-0.12911)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.50534,-0.48058)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.1257,0.48927)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.11642,-0.08831)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32469,-0.09425)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.16317,-0.12559)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.5382,-0.38273)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.03641,-0.19896)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.17718,0.12379)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38019,-0.15867)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38977,-0.56296)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.25008,0.55412)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.27176,-0.0351)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.39321,0.24981)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.47118,-0.3314)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.28822,0.17551)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.43647,-0.02986)    circle (0.9mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.30522,-0.15401)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.32715,-0.04149)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.5382,0.56296)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.38303,-0.0328)    circle (0.675mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + 0.46967,-0.20739)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.49368,-0.25005)    circle (1.125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.44073,-0.18767)    circle (0.45mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (\x + -0.09788,0.40764)    circle (0.5625mm);
\filldraw[fill=KemenyColor, rotate around={45:(\x + -0.31171,-0.01446)}] (\x + -0.38371,-0.08646) rectangle (\x + -0.23971,0.05754);
\filldraw[fill=SqKemenyColor] (\x + -0.36955,-0.02908) rectangle (\x + -0.22555,0.11492);
\node (name) at (\x,-1.25) {\ls T-Shirt};

==> microscope/urn_4.tikz <==
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.13507132499999996,0.34677157499999994)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.30008857499999997,-0.15079297500000002)    circle (0.33749999999999997mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.502255575,-0.12141067500000001)    circle (2.3625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.650439225,-0.03832042500000001)    circle (0.33749999999999997mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.06221722499999998,-0.31767232500000003)    circle (2.8125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.26447692500000003,-0.619568775)    circle (0.33749999999999997mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.152246475,-0.011299725000000016)    circle (1.6875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.637003125,-0.075054825)    circle (2.025mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.650439225,-0.305964675)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.26956732499999997,-0.170593875)    circle (0.44999999999999996mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.150993675,0.181937475)    circle (1.6875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.137296125,0.410584275)    circle (3.4875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.534605625,0.5661060749999999)    circle (1.2375mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.002317275000000014,-0.545676975)    circle (0.44999999999999996mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.10623712499999999,0.280774125)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.232191225,0.6309915749999999)    circle (0.7875mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.27777802500000004,-0.4564950750000001)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.217645875,-0.628615125)    circle (1.0125mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.168189075,-0.6044429250000001)    circle (0.5625mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.41952487499999996,0.344968875)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.08020417500000002,-0.07762837500000001)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.31378027499999994,-0.5502116250000001)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.06057607499999998,-0.6309915749999999)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.14590687499999996,0.30641197499999995)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.163246275,-0.507949875)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.09798637500000001,-0.46817887499999994)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (0.425045925,0.338581575)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.427621275,-0.256836375)    circle (0.22499999999999998mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.017265375000000013,-0.06849292500000002)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.525128625,-0.49362817500000006)    circle (0.11249999999999999mm);
\filldraw[draw=VoteColor, draw opacity = 0.7, fill=blue, fill opacity=0.5]   (-0.6155304749999999,-0.157547025)    circle (0.11249999999999999mm);
\filldraw[fill=KemenyColor] (-0.22450612499999997,-0.603331875) rectangle (-0.080506125,-0.459331875);
\filldraw[fill=SqKemenyColor] (-0.14747467500000003,-0.5874383249999999) rectangle (-0.0034746750000000113,-0.44343832499999997);
\node (name) at (0,-1.25) {\scriptsize Urn ($\alpha = 0.1$)};
